On a Scalable Path for Multimode MIMO-DSP

A novel MIMO-DSP for space-division multiplexing over multimode fibres is proposed. A principal modes approach is shown to provide two-fold benefits: over 13 times channel memory reduction while minimising the number of optical front-ends needed to detect a subset of the spatial domain.

==> CIRCompression.csv <==
Blocks,CIRCompVnewHU,CIRCompVHU
1,4.464363080577,2.65962992591449
3,6.33100022210106,4.50699379500412
5,6.32844374707421,6.02611147603663
9,5.198133881639,7.64744492535684
17,12.253294938036,13.386815420714


==> ChannelImpulseResponse.csv <==
tCIR,xAxis,sum_VnewHU,sum_VHU,sum_HU,sum_H,sum_SVD
-1.93939393939394e-09,-64,1.52086974011334e-10,1.88310120005062e-10,1.48197080747718e-09,2.13760924767771e-09,1.8287301771589e-06
-1.90909090909091e-09,-63,1.63194990503552e-10,2.02376565122774e-10,1.58873464015364e-09,2.28713300511164e-09,2.01408338535872e-06
-1.87878787878788e-09,-62,1.75396536718761e-10,2.17854106649265e-10,1.70546882255657e-09,2.45013942822334e-09,1.21483577383088e-06
-1.84848484848485e-09,-61,1.88834909055026e-10,2.34967165838535e-10,1.83333623985075e-09,2.62813644930208e-09,1.14957048902013e-06
-1.81818181818182e-09,-60,2.03647625382924e-10,2.53909544518862e-10,1.97343910413794e-09,2.82283593798404e-09,1.07188154344294e-06
-1.78787878787879e-09,-59,2.20081643830351e-10,2.74962113092109e-10,2.12758050783343e-09,3.03618646441929e-09,3.86778070652145e-06
-1.75757575757576e-09,-58,2.38365331164711e-10,2.98460718162673e-10,2.29717749196703e-09,3.27041223295237e-09,3.27422411413958e-06
-1.72727272727273e-09,-57,2.58733637369731e-10,3.2479347787905e-10,2.48449479748462e-09,3.52805953464824e-09,1.11954063552627e-06
-1.6969696969697e-09,-56,2.81573432695345e-10,3.54381754668568e-10,2.69160634032113e-09,3.81205240587304e-09,1.03779710915052e-06
-1.66666666666667e-09,-55,3.07200108310689e-10,3.87736651132984e-10,2.92153423039397e-09,4.12575961620273e-09,1.1901249243486e-06
-1.63636363636364e-09,-54,3.3616058581988e-10,4.25634908792647e-10,3.17643727462411e-09,4.47307567380035e-09,1.71401945077102e-06
-1.60606060606061e-09,-53,3.69051396890228e-10,4.68874822204211e-10,3.46121451192766e-09,4.85851927318643e-09,1.58915915000051e-06
-1.57575757575758e-09,-52,4.06657597918278e-10,5.18466519076427e-10,3.77887132434108e-09,5.28735357849814e-09,1.94487322070547e-06
-1.54545454545455e-09,-51,4.49819572075972e-10,5.75792118689461e-10,4.1348310022589e-09,5.76573401743719e-09,3.27732831469574e-06
-1.51515151515151e-09,-50,4.9993679479433e-10,6.42557093655804e-10,4.53549020358613e-09,6.30089097304756e-09,1.09933514823802e-06
-1.48484848484848e-09,-49,5.58446427780485e-10,7.20837718397556e-10,4.9873314000073e-09,6.9013570663727e-09,1.53038563490405e-06
-1.45454545454545e-09,-48,6.27548861830654e-10,8.13924214004944e-10,5.49896786030733e-09,7.57725185799925e-09,2.54591859277733e-06
-1.42424242424242e-09,-47,7.1023193028278e-10,9.25404769563638e-10,6.07857858763576e-09,8.34064110078401e-09,2.73739921822825e-06
-1.39393939393939e-09,-46,8.10578576558492e-10,1.06084021647003e-09,6.74344886771695e-09,9.20599364829346e-09,2.67591759221274e-06
-1.36363636363636e-09,-45,9.34585619632736e-10,1.22830001280792e-09,7.49950535075829e-09,1.0190767503192e-08,2.85836341483381e-06
-1.33333333333333e-09,-44,1.09124164145315e-09,1.43953012715493e-09,8.37290151324412e-09,1.13161683887703e-08,2.76953048041763e-06
-1.3030303030303e-09,-43,1.29470462633452e-09,1.71097395923608e-09,9.38404353548015e-09,1.26081413400739e-08,2.33674279657947e-06
-1.27272727272727e-09,-42,1.56841556118556e-09,2.07256079437564e-09,1.05571038422474e-08,1.40986807621715e-08,3.24323070997954e-06
-1.24242424242424e-09,-41,1.95415663428174e-09,2.57144405514313e-09,1.1934396130941e-08,1.58275813184589e-08,3.73407506588441e-06
-1.21212121212121e-09,-40,2.52819006651567e-09,3.29207566399471e-09,1.35464821303394e-08,1.78448074946843e-08,4.82478346988426e-06
-1.18181818181818e-09,-39,3.45244446763074e-09,4.40824401153774e-09,1.54825149080663e-08,2.0213744497355e-08,1.7698998617388e-05
-1.15151515151515e-09,-38,5.09342317707233e-09,6.30402023713371e-09,1.77647257615757e-08,2.30157251833619e-08,2.09983923139602e-06
-1.12121212121212e-09,-37,8.42292295006306e-09,9.97559121364536e-09,2.05370260011222e-08,2.63564373771078e-08,4.9270468244215e-06
-1.09090909090909e-09,-36,1.65729573831489e-08,1.8675218098466e-08,2.39042212561441e-08,3.03751560518171e-08,4.08392034681746e-06
-1.06060606060606e-09,-35,4.30311105421952e-08,4.71062803166044e-08,2.80643473947084e-08,3.5258309623095e-08,3.19243905976193e-06
-1.03030303030303e-09,-34,1.85136674828958e-07,2.12697492411067e-07,3.32525221291606e-08,4.12598515830841e-08,2.64284154160104e-06
-1e-09,-33,3.0291173556135e-06,4.33268342598143e-06,3.9770834338249e-08,4.87325936330817e-08,2.83188256350903e-06
-9.6969696969697e-10,-32,2.1527397962093e-05,1.02936473276928e-05,4.81666007221924e-08,5.8177699848184e-08,4.51655671217673e-06
-9.39393939393939e-10,-31,9.17338524518437e-05,0.000272263855210242,5.91423882944769e-08,7.03252290498525e-08,2.35929242853225e-06
-9.09090909090909e-10,-30,1.43926273651798e-06,5.66938534226579e-06,7.381722955266e-08,8.62696538035573e-08,5.44090974834463e-06
-8.78787878787879e-10,-29,0.000391887161387206,0.000243897141438944,9.38318179855679e-08,1.07706653726863e-07,4.75125357220578e-06
-8.48484848484848e-10,-28,3.16481944386518e-05,1.25161449567566e-05,1.22096659138006e-07,1.37365047668699e-07,1.67432667397151e-05
-8.18181818181818e-10,-27,0.000178270732664393,0.00400641698129798,1.63233399802341e-07,1.7983463872692e-07,2.27248284548976e-05
-7.87878787878788e-10,-26,1.49557287959942e-05,3.78741005308315e-05,2.25740623024964e-07,2.43246953394063e-07,1.27909337614222e-05
-7.57575757575757e-10,-25,4.50100340204456e-05,6.87637400933188e-05,3.25866033885234e-07,3.42927916382596e-07,5.95884764546103e-06
-7.27272727272727e-10,-24,2.02258974579081e-05,4.82801334945822e-05,4.96600711018957e-07,5.10013540788923e-07,7.93963852671218e-06
-6.96969696969697e-10,-23,4.30098048853407e-05,6.65033279516687e-05,8.09825149687564e-07,8.13928230173882e-07,4.02164743792845e-05
-6.66666666666667e-10,-22,3.04015402501947e-05,0.00015672680176765,1.44897101973847e-06,1.42903265210777e-06,7.00515370705075e-05
-6.36363636363636e-10,-21,2.80476569849674e-05,0.000268443742885093,2.96097365745777e-06,2.86858261142111e-06,1.33177239923498e-05
-6.06060606060606e-10,-20,1.59593929789208e-05,6.12503859325632e-05,7.35456356032094e-06,7.02459462151828e-06,1.0456992548704e-05
-5.75757575757576e-10,-19,4.97253092477438e-05,6.3515358801514e-05,2.5118858660951e-05,2.3797407307702e-05,1.18031648072356e-05
-5.45454545454545e-10,-18,5.91445653586897e-05,0.000161250094602748,0.000161229851738699,0.000152160371068116,5.45164198670752e-06
-5.15151515151515e-10,-17,0.000128732582753034,0.000146507968772373,0.00697438670981836,0.00652460147336866,1.13577979298294e-05
-4.84848484848485e-10,-16,0.000250056313726655,0.000218066482433062,0.0287288327231707,0.0248391210192089,2.46186604437233e-05
-4.54545454545454e-10,-15,0.000116158426536399,0.000162991154317409,0.0014758240071705,0.000925344618560398,4.85749572513239e-05
-4.24242424242424e-10,-14,0.000126054726171902,0.000186606051169723,0.000792468443194141,0.000632296816406967,3.37483226033849e-05
-3.93939393939394e-10,-13,0.000145046936261996,0.000203159255261244,0.000468904047074965,0.000456399070100023,9.17536880473953e-05
-3.63636363636364e-10,-12,0.000134430225869554,0.000148596067933311,0.000850549890451325,0.000543095681030951,0.00014083617572559
-3.33333333333333e-10,-11,8.0494467359353e-05,0.000128044957860582,0.00106610942707274,0.000784058382285489,6.3055126864044e-05
-3.03030303030303e-10,-10,8.25214941195452e-05,0.000259925609970127,0.000438625529840634,0.000471390853237609,0.000131350756341915
-2.72727272727273e-10,-9,0.000127395729951218,9.76686821120045e-05,0.000369515495936537,0.000452564425837539,1.84851301288879e-05
-2.42424242424242e-10,-8,0.0023869806288804,0.00114945853777736,0.000622483415232834,0.000520966458307674,0.000197518070093899
-2.12121212121212e-10,-7,7.48327604581639e-05,0.000220731237147167,0.00064987215688707,0.00044723307538882,1.63027753024708e-05
-1.81818181818182e-10,-6,0.000119844699050571,0.000206386961213262,0.000557374814363038,0.000809025147037714,3.07159996039012e-05
-1.51515151515151e-10,-5,0.000135793631379215,0.000374413847657829,0.00131096937363754,0.0017549113662784,0.00018977143542729
-1.21212121212121e-10,-4,0.0017275380640254,0.00576962405371364,0.00121640446427251,0.00178483584591546,0.000173723899921409
-9.09090909090909e-11,-3,0.000403814688981237,0.000820666425466822,0.00292854204731391,0.00424889925421947,8.98883566759098e-05
-6.06060606060606e-11,-2,0.000222649916218259,0.000345338763299322,0.112709805656593,0.19952335756654,6.06215271302009e-05
-3.03030303030303e-11,-1,0.000204861510271127,0.000496546642349066,0.480142213534365,0.809385439105762,0.000150445568217246
0,0,0.00195148899298867,0.00218457258407008,0.0042950260322926,0.00734338082333695,0.00108981605088005
3.03030303030303e-11,1,1,1,1,1,1
6.06060606060606e-11,2,0.0485864860700695,0.131242485582121,0.00123057441897442,0.00104031368954469,0.00409177840723516
9.09090909090909e-11,3,0.0118028629923785,0.0194629912147177,0.00121951793684356,0.00106325992315339,5.86711515007408e-05
1.21212121212121e-10,4,0.00166245980096808,0.00228058730065927,0.00335069931921382,0.00280725171460895,4.03078878459189e-05
1.51515151515151e-10,5,0.0123766759597825,0.0266316172191421,0.00151324473659993,0.00128981940870886,6.93736504064004e-05
1.81818181818182e-10,6,0.000207516426357246,0.000260194219873732,0.00087563045644086,0.000671341829760233,0.000299547688967011
2.12121212121212e-10,7,0.00166730491685712,0.000612278688217275,0.00100634126651896,0.000918672970092705,0.000198573307554113
2.42424242424242e-10,8,0.00253742402478073,0.000839310280495911,0.000970180533125704,0.00133617984174492,3.323902039643e-05
2.72727272727273e-10,9,0.000173024604924075,0.000281638549276206,0.00137933137370182,0.00153619955095446,3.19691684992485e-05
3.03030303030303e-10,10,8.17146035882826e-05,0.000310998302613486,0.000730594048032125,0.000599292578677387,0.000227981301264457
3.33333333333333e-10,11,0.000102844443455694,0.000129043185679841,0.000786457492885051,0.000881067997853568,6.7939412165435e-05
3.63636363636364e-10,12,5.1138403994312e-05,0.000170668664727306,0.00138585366922404,0.00144356536929791,0.000107733091964864
3.93939393939394e-10,13,7.5299675879623e-05,8.01588856933176e-05,0.00172737649934905,0.00175419929487045,9.25372822318826e-05
4.24242424242424e-10,14,9.47457331202567e-05,5.2772136526185e-05,0.00189661180477325,0.00198468704891969,0.000144687979478586
4.54545454545454e-10,15,6.69243267089264e-05,0.000236834946031589,0.00113414610061947,0.00126764079669894,2.29118616366059e-05
4.84848484848485e-10,16,0.000124831079628348,0.000123506334402069,0.00211958150803875,0.00262641636519565,7.16337573171741e-05
5.15151515151515e-10,17,0.000171505157245428,0.000204903009174943,0.00124527300336144,0.000726069005288391,9.07770208355779e-05
5.45454545454545e-10,18,4.59089395964627e-05,7.00549454778263e-05,0.59924313521762,0.727706799082813,3.6884464639632e-05
5.75757575757576e-10,19,4.30130833589732e-05,0.000122444051652568,6.95131936501872e-05,8.19667289899759e-05,1.56601420933254e-05
6.06060606060606e-10,20,7.44038854444467e-05,0.000120192665791817,6.99703064018794e-06,7.8645166916608e-06,6.41195663257012e-06
6.36363636363636e-10,21,0.000128125912159895,0.000189144482379965,1.88475976868522e-06,2.06497051979356e-06,3.04490940207197e-05
6.66666666666667e-10,22,6.57339711090947e-05,8.62393430030717e-05,7.66307858439181e-07,8.34696113873102e-07,1.08041259659546e-05
6.96969696969697e-10,23,2.6879839413062e-05,0.000263232295090951,3.91024244761015e-07,4.2976580241486e-07,9.66543784009439e-06
7.27272727272727e-10,24,7.34225051602978e-05,0.000113907975118071,2.30414593270062e-07,2.57768692027306e-07,3.88465228494624e-05
7.57575757575757e-10,25,5.12819946795235e-05,0.000324452521200997,1.49703314848797e-07,1.71266556847422e-07,2.33533330111484e-05
7.87878787878788e-10,26,0.000375730943461531,0.00608713749364052,1.04172117013823e-07,1.22198039750539e-07,3.52400142426437e-05
8.18181818181818e-10,27,0.000145718705943983,0.00216900599465825,7.62579567186411e-08,9.17585403572599e-08,1.19632994392371e-05
8.48484848484848e-10,28,0.000100013713086747,0.00013353274500834,5.80924305961376e-08,7.15412674977603e-08,7.68359826768964e-06
8.78787878787879e-10,29,4.57283249987094e-05,0.000123221994068155,4.56205013047709e-08,5.73822525168024e-08,7.4602061471068e-06
9.09090909090909e-10,30,8.76620549582107e-05,5.27150746627598e-05,3.66753723894695e-08,4.70434746896531e-08,1.22874914973805e-05
9.39393939393939e-10,31,0.0012275090496731,0.000161625608510993,3.00807001822866e-08,3.92389347319883e-08,1.3918303510126e-05
9.6969696969697e-10,32,1.04214447762691e-05,1.27442317080634e-06,2.50275468628026e-08,3.3187374833755e-08,4.95646313876779e-06
1e-09,33,1.46955923723668e-06,2.88976295382467e-07,2.11118653544783e-08,2.83913392194857e-08,4.40719565305559e-06
1.03030303030303e-09,34,4.27135716325686e-07,1.32155527980075e-07,1.80159919581451e-08,2.4521143122112e-08,5.2732033891008e-06
1.06060606060606e-09,35,1.73935911810749e-07,7.4960101059715e-08,1.55125032393421e-08,2.1350659054911e-08,5.84078294693784e-06
1.09090909090909e-09,36,8.6111013379006e-08,4.71339784041601e-08,1.34740090267672e-08,1.87201290829848e-08,4.90700868518086e-06
1.12121212121212e-09,37,4.84234018582811e-08,3.1579069304813e-08,1.17675720937573e-08,1.65137549075097e-08,4.06404857315948e-06
1.15151515151515e-09,38,2.97832806515046e-08,2.215640227705e-08,1.03602600417564e-08,1.46457106984207e-08,6.12699025837399e-06
1.18181818181818e-09,39,1.95745096485164e-08,1.60989852171672e-08,9.16205884438246e-09,1.30511362816486e-08,4.01396259605729e-06
1.21212121212121e-09,40,1.35417326730316e-08,1.20628368683204e-08,8.14722259271311e-09,1.16801734395778e-08,1.17542466027937e-05
1.24242424242424e-09,41,9.75656801541215e-09,9.24407389533398e-09,7.27544193820981e-09,1.04939172493971e-08,3.14423900740512e-05
1.27272727272727e-09,42,7.26408081367338e-09,7.23278719548467e-09,6.52310253824053e-09,9.46160505445994e-09,4.3446613288337e-06
1.3030303030303e-09,43,5.5566375546585e-09,5.75834397599846e-09,5.87323866599712e-09,8.55862480083764e-09,2.88189521299033e-06
1.33333333333333e-09,44,4.34988123076057e-09,4.65798225716991e-09,5.30224760158242e-09,7.76507784804038e-09,3.12824940209006e-06
1.36363636363636e-09,45,3.47128765430348e-09,3.81845401091467e-09,4.80436028954325e-09,7.06472456818997e-09,5.98245847205247e-06
1.39393939393939e-09,46,2.81658900668573e-09,3.16713523923997e-09,4.36401994546808e-09,6.44419907180869e-09,1.3412591777356e-06
1.42424242424242e-09,47,2.3188704702029e-09,2.65559142724987e-09,3.97591492789909e-09,5.89241633121008e-09,3.10412684420306e-06
1.45454545454545e-09,48,1.93331468015101e-09,2.24768098466603e-09,3.63137323745552e-09,5.40011896660836e-09,2.0496465053853e-06
1.48484848484848e-09,49,1.62975018252733e-09,1.91989055409945e-09,3.32451821736671e-09,4.95952684606079e-09,3.97292204980188e-06
1.51515151515151e-09,50,1.38749959864254e-09,1.65187206602247e-09,3.05051937225701e-09,4.56406335415229e-09,1.78915220091558e-06
1.54545454545455e-09,51,1.19168218682956e-09,1.43156539699753e-09,2.80462118770025e-09,4.20813951475086e-09,2.73225388746426e-06
1.57575757575758e-09,52,1.03143852632066e-09,1.2487614920243e-09,2.58397554508339e-09,3.8869822498463e-09,1.61439225689473e-06
1.60606060606061e-09,53,8.99194448115469e-10,1.09563905008864e-09,2.38467148565928e-09,3.59649665038864e-09,1.80308541830868e-06
1.63636363636364e-09,54,7.88850663880043e-10,9.66203388982932e-10,2.20510207518867e-09,3.33315470273598e-09,9.9862625108922e-07
1.66666666666667e-09,55,6.96083665562368e-10,8.56635465969207e-10,2.04220010021959e-09,3.09390477144045e-09,1.15675076893281e-06
1.6969696969697e-09,56,6.17461431569842e-10,7.62823355401618e-10,1.89452107213338e-09,2.87609749772934e-09,1.77121819119112e-06
1.72727272727273e-09,57,5.50393138992264e-10,6.82086840382243e-10,1.76010920833611e-09,2.67742477767575e-09,1.03440165923755e-06
1.75757575757576e-09,58,4.9273308179359e-10,6.12328909265907e-10,1.6377347752358e-09,2.49586923438217e-09,1.33615235371605e-06
1.78787878787879e-09,59,4.4295374805303e-10,5.51783586990514e-10,1.52580716439717e-09,2.32966216418477e-09,2.63551766607201e-06
1.81818181818182e-09,60,3.99684496702851e-10,4.98773343229022e-10,1.42350824817869e-09,2.17724836711199e-09,2.12853215151891e-06
1.84848484848485e-09,61,3.61918313417866e-10,4.52326918541172e-10,1.32978561529311e-09,2.0372566017512e-09,3.64302225798208e-06
1.87878787878788e-09,62,3.28777888997736e-10,4.11501631832858e-10,1.24376827438935e-09,1.9084746596281e-09,2.17577422495884e-06
1.90909090909091e-09,63,2.99556602965451e-10,3.75310592269789e-10,1.16461835062885e-09,1.78982825267773e-09,1.0134214253541e-06
1.93939393939394e-09,64,2.73699906497167e-10,3.43201424473922e-10,1.09175385216181e-09,1.68036306293597e-09,1.06008815624573e-06


==> FDomainTS.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FDomainTS.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{229.61010621bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36587553)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FDomainTS.pdf}}%
    \put(0.01044569,0.29726473){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_1$\end{tabular}}}}%
    \put(0.00763862,0.21928603){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_2$\end{tabular}}}}%
    \put(0.00908469,0.14109559){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_3$\end{tabular}}}}%
    \put(-0.00105478,0.02689218){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_N$\end{tabular}}}}%
    \put(0.98107354,0.27079771){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.97921078,0.19281906){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.97921078,0.11442447){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.97921078,0){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}f\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FDomainTS.pdf}}%
  \end{picture}%
\endgroup%


==> Results_33GBd_OSNR_45dB_to_25dB_1Blocks_12Trib.csv <==
OSNR_dB,SNRThdB,SNRValueSVD,SNRValueVHU,SNRValueVnewHU,SNRValueVHUEq,SNRValueVnewHUEq,CIRLengthH,CIRLengthSVD,CIRLengthVHU,CIRLengthVnewHU
45,40.7839607313017,34.344797419702,2.82706251650732,3.30913589693547,28.6029402727577,30.4166302629097,254.149163087507,30.4580989356589,94.7916410255443,56.4718148250493
44,39.7839607313017,34.0562481471872,2.80637366976761,3.29575135191473,28.4184949702069,30.2447481266218,254.149163087665,30.4545606311235,94.7916410255804,56.4718148250411
43,38.7839607313017,33.8004505072092,2.81614714875264,3.31009974324782,28.2079514997888,29.8433663037375,254.149163087756,30.4388062383617,94.7916410255584,56.4718148250466
42,37.7839607313017,33.4671607876438,2.8528603738657,3.33655806817337,28.0755326908073,29.6654410276794,254.149163087562,30.4495521125764,94.7916410255152,56.4718148250528
41,36.7839607313017,33.018958641966,2.82032021497657,3.29322977277563,27.7561849929235,29.3178875706071,254.14916308754,30.4279534376088,94.791641025563,56.4718148250457
40,35.7839607313017,32.6320959985238,2.80805332378273,3.28939829913837,27.5059861129437,28.8639809465374,254.149163087473,30.4306487341157,94.7916410255756,56.4718148250422
39,34.7839607313017,32.1785812428256,2.84305869541108,3.34513498062,27.2146682302948,28.4995102813166,254.149163087567,30.4547421176497,94.7916410255585,56.4718148250455
38,33.7839607313017,31.5575643237888,2.81971480209093,3.30754056288531,26.7479877859267,27.9304285447592,254.149163087606,30.4556615893259,94.7916410255574,56.4718148250464
37,32.7839607313017,30.9335126976874,2.82817375534186,3.30529885715325,26.2512695929654,27.3526977594359,254.149163087513,30.4391987499716,94.7916410255759,56.4718148250436
36,31.7839607313017,30.3495140864376,2.81190970250352,3.26860678498347,25.7659926376637,26.7068642900908,254.149163087478,30.4358727614598,94.7916410255637,56.4718148250477
35,30.7839607313017,29.5205363906029,2.81736656165568,3.29384528530223,25.1860354785876,26.0041448912457,254.14916308754,30.4335639973373,94.7916410255621,56.4718148250476
34,29.7839607313017,28.7546654515943,2.78768408458088,3.27341310559918,24.5702668298644,25.2752673403015,254.149163087567,30.4436844204983,94.7916410255701,56.4718148250438
33,28.7839607313017,27.9088171106566,2.77951328477082,3.25315988269702,23.8210372095192,24.4826345906622,254.149163087494,30.4436288817449,94.7916410255795,56.4718148250422
32,27.7839607313017,27.0880734363422,2.75842472773886,3.25244129020655,23.175108920694,23.7567950620375,254.149163087453,30.4490029194593,94.7916410255728,56.4718148250428
31,26.7839607313017,26.2487677354566,2.76247741366096,3.27917399714422,22.4410832949928,22.9329477954588,254.149163087686,30.4286852203689,94.7916410255388,56.4718148250516
30,25.7839607313017,25.3696524127474,2.71013528693978,3.18735874746382,21.6014706523347,22.0022990779988,254.149163087577,30.4386802476838,94.7916410255816,56.4718148250424
29,24.7839607313017,24.4300686433628,2.71250312024978,3.1873567814953,20.8042411564713,21.1144297599456,254.149163087576,30.4488050802233,94.7916410255322,56.4718148250512
28,23.7839607313017,23.5187946315561,2.68891503785693,3.14598669657095,19.978218274186,20.2332692358546,254.149163087479,30.4385808669565,94.7916410255507,56.4718148250476
27,22.7839607313017,22.6105100544006,2.64015790120332,3.09388310892948,19.0569260160318,19.2820303172291,254.149163087712,30.4415910484785,94.7916410255627,56.4718148250425
26,21.7839607313017,21.6214451654359,2.58867231575434,3.04262300753302,18.2193363449094,18.3883946479049,254.149163087541,30.4369932705063,94.7916410255251,56.4718148250507
25,20.7839607313017,20.6842735386837,2.54366739713072,2.99894139267589,17.2497770371064,17.4049067632457,254.149163087586,30.4416238610907,94.7916410255481,56.471814825051


==> Results_33GBd_OSNR_45dB_to_25dB_1Blocks_6Trib.csv <==
OSNR_dB,SNRThdB,SNRValueSVD,SNRValueVHU,SNRValueVnewHU,SNRValueVHUEq,SNRValueVnewHUEq,CIRLengthH,CIRLengthSVD,CIRLengthVHU,CIRLengthVnewHU
45,40.7839607313017,34.2868601290395,9.30344104600828,12.3720043967346,28.1844655575788,31.8024632834707,254.149163087507,30.4580989356589,94.7916410255443,56.4718148250493
44,39.7839607313017,34.0991491374657,9.26833722577095,12.3432739020747,28.0317200952926,31.6728263181747,254.149163087665,30.4545606311235,94.7916410255804,56.4718148250411
43,38.7839607313017,33.5358328338987,9.26974286595265,12.3649987394821,27.8329656164757,31.1089807307754,254.149163087756,30.4388062383617,94.7916410255584,56.4718148250466
42,37.7839607313017,33.210664164497,9.32014994952525,12.3910237414934,27.5840441221904,30.8032923185544,254.149163087562,30.4495521125764,94.7916410255152,56.4718148250528
41,36.7839607313017,33.0084853074564,9.25008047452255,12.3293177862053,27.4630389100058,30.4920577696358,254.14916308754,30.4279534376088,94.791641025563,56.4718148250457
40,35.7839607313017,32.4651893242347,9.25183416361028,12.3254804261165,27.1194277482205,30.006695395278,254.149163087473,30.4306487341157,94.7916410255756,56.4718148250422
39,34.7839607313017,32.0251839861931,9.32636036691404,12.410628797772,26.981320298709,29.4936707017461,254.149163087567,30.4547421176497,94.7916410255585,56.4718148250455
38,33.7839607313017,31.452814665212,9.27448723491867,12.3383538579848,26.4799079255782,28.9029713942095,254.149163087606,30.4556615893259,94.7916410255574,56.4718148250464
37,32.7839607313017,30.713045804114,9.28520558386298,12.315485917867,26.070290314641,28.2426747389156,254.149163087513,30.4391987499716,94.7916410255759,56.4718148250436
36,31.7839607313017,30.1437410969931,9.23488174762985,12.2691961835436,25.6228553466917,27.533265718317,254.149163087478,30.4358727614598,94.7916410255637,56.4718148250477
35,30.7839607313017,29.3192638913257,9.24036705622396,12.3121121506867,25.0726407060372,26.7452928749853,254.14916308754,30.4335639973373,94.7916410255621,56.4718148250476
34,29.7839607313017,28.5295635421256,9.18931127102009,12.2435676148203,24.3985272947408,25.9633827388032,254.149163087567,30.4436844204983,94.7916410255701,56.4718148250438
33,28.7839607313017,27.7092926013266,9.17389930305128,12.1948457579572,23.7206582171963,25.1466652898256,254.149163087494,30.4436288817449,94.7916410255795,56.4718148250422
32,27.7839607313017,26.8376580584754,9.13369206010981,12.1388825304294,23.2435392358202,24.3684424472882,254.149163087453,30.4490029194593,94.7916410255728,56.4718148250428
31,26.7839607313017,26.0359458537124,9.1328420959824,12.12503797301,22.5661325198472,23.5351889566068,254.149163087686,30.4286852203689,94.7916410255388,56.4718148250516
30,25.7839607313017,25.1352021488939,9.0048013070181,11.964434588565,21.6968294453381,22.5258571445029,254.149163087577,30.4386802476838,94.7916410255816,56.4718148250424
29,24.7839607313017,24.1862416147624,9.04068767952179,11.9395534813906,20.9365858132047,21.621074888333,254.149163087576,30.4488050802233,94.7916410255322,56.4718148250512
28,23.7839607313017,23.242870453545,8.93926071659197,11.8373842101942,20.2535096558661,20.7498554410001,254.149163087479,30.4385808669565,94.7916410255507,56.4718148250476
27,22.7839607313017,22.3362404377835,8.87452800513952,11.7187982276213,19.32580571454,19.7668341215613,254.149163087712,30.4415910484785,94.7916410255627,56.4718148250425
26,21.7839607313017,21.3718530738581,8.75764956404007,11.5076883675407,18.4889906728608,18.8526521580019,254.149163087541,30.4369932705063,94.7916410255251,56.4718148250507
25,20.7839607313017,20.4200463902586,8.69864352435232,11.4370245617377,17.5514623531643,17.8774345387224,254.149163087586,30.4416238610907,94.7916410255481,56.471814825051


==> SNRxOSNR_CIRLengthxOSNR.csv <==
OSNRdB,SNRThdB,SNRValueSVD,SNRValueVHU,SNRValueVnewHU,SNRValueVHUEq,SNRValueVnewHUEq,CIRLengthH,CIRLengthSVD,CIRLengthVHU,CIRLengthVnewHU
45,40.7839607313017,34.2868601290395,9.30344104600828,12.3720043967346,28.1844655575788,31.8024632834707,254.149163087507,30.4580989356589,94.7916410255443,56.4718148250493
44,39.7839607313017,34.0991491374657,9.26833722577095,12.3432739020747,28.0317200952926,31.6728263181747,254.149163087665,30.4545606311235,94.7916410255804,56.4718148250411
43,38.7839607313017,33.5358328338987,9.26974286595265,12.3649987394821,27.8329656164757,31.1089807307754,254.149163087756,30.4388062383617,94.7916410255584,56.4718148250466
42,37.7839607313017,33.210664164497,9.32014994952525,12.3910237414934,27.5840441221904,30.8032923185544,254.149163087562,30.4495521125764,94.7916410255152,56.4718148250528
41,36.7839607313017,33.0084853074564,9.25008047452255,12.3293177862053,27.4630389100058,30.4920577696358,254.14916308754,30.4279534376088,94.791641025563,56.4718148250457
40,35.7839607313017,32.4651893242347,9.25183416361028,12.3254804261165,27.1194277482205,30.006695395278,254.149163087473,30.4306487341157,94.7916410255756,56.4718148250422
39,34.7839607313017,32.0251839861931,9.32636036691404,12.410628797772,26.981320298709,29.4936707017461,254.149163087567,30.4547421176497,94.7916410255585,56.4718148250455
38,33.7839607313017,31.452814665212,9.27448723491867,12.3383538579848,26.4799079255782,28.9029713942095,254.149163087606,30.4556615893259,94.7916410255574,56.4718148250464
37,32.7839607313017,30.713045804114,9.28520558386298,12.315485917867,26.070290314641,28.2426747389156,254.149163087513,30.4391987499716,94.7916410255759,56.4718148250436
36,31.7839607313017,30.1437410969931,9.23488174762985,12.2691961835436,25.6228553466917,27.533265718317,254.149163087478,30.4358727614598,94.7916410255637,56.4718148250477
35,30.7839607313017,29.3192638913257,9.24036705622396,12.3121121506867,25.0726407060372,26.7452928749853,254.14916308754,30.4335639973373,94.7916410255621,56.4718148250476
34,29.7839607313017,28.5295635421256,9.18931127102009,12.2435676148203,24.3985272947408,25.9633827388032,254.149163087567,30.4436844204983,94.7916410255701,56.4718148250438
33,28.7839607313017,27.7092926013266,9.17389930305128,12.1948457579572,23.7206582171963,25.1466652898256,254.149163087494,30.4436288817449,94.7916410255795,56.4718148250422
32,27.7839607313017,26.8376580584754,9.13369206010981,12.1388825304294,23.2435392358202,24.3684424472882,254.149163087453,30.4490029194593,94.7916410255728,56.4718148250428
31,26.7839607313017,26.0359458537124,9.1328420959824,12.12503797301,22.5661325198472,23.5351889566068,254.149163087686,30.4286852203689,94.7916410255388,56.4718148250516
30,25.7839607313017,25.1352021488939,9.0048013070181,11.964434588565,21.6968294453381,22.5258571445029,254.149163087577,30.4386802476838,94.7916410255816,56.4718148250424
29,24.7839607313017,24.1862416147624,9.04068767952179,11.9395534813906,20.9365858132047,21.621074888333,254.149163087576,30.4488050802233,94.7916410255322,56.4718148250512
28,23.7839607313017,23.242870453545,8.93926071659197,11.8373842101942,20.2535096558661,20.7498554410001,254.149163087479,30.4385808669565,94.7916410255507,56.4718148250476
27,22.7839607313017,22.3362404377835,8.87452800513952,11.7187982276213,19.32580571454,19.7668341215613,254.149163087712,30.4415910484785,94.7916410255627,56.4718148250425
26,21.7839607313017,21.3718530738581,8.75764956404007,11.5076883675407,18.4889906728608,18.8526521580019,254.149163087541,30.4369932705063,94.7916410255251,56.4718148250507
25,20.7839607313017,20.4200463902586,8.69864352435232,11.4370245617377,17.5514623531643,17.8774345387224,254.149163087586,30.4416238610907,94.7916410255481,56.471814825051

